On topology optimization of large deformation contact-aided shape morphing compliant mechanisms

A topology optimization approach for designing large deformation contact-aided shape morphing compliant mechanisms is presented. Such mechanisms can be used in varying operating conditions. Design domains are described by regular hexagonal elements. Negative circular masks are employed to perform dual task, i.e., to decide material states of each element and also, to generate rigid contact surfaces. Each mask is characterized by five design variables, which are mutated by a zero-order based hill-climbing optimizer. Geometric and material nonlinearities are considered. Continuity in normals to boundaries of the candidate designs is ensured using a boundary resolution and smoothing scheme. Nonlinear mechanical equilibrium equations are solved using the Newton-Raphson method. An updated Lagrange approach in association with segment-to-segment contact method is employed for the contact formulation. Both mutual and self contact modes are permitted. Efficacy of the approach is demonstrated by designing four contact-aided shape morphing compliant mechanisms for different desired curves. Performance of the deformed profiles is verified using a commercial software. The effect of frictional contact surface on the actual profile is also studied

==> R1abaqus.txt <==
51.3098017000000	41.4929989000000
51.1711005000000	40.6345989000000
50.9596988000000	39.8301989000000
50.3189988000000	37.9760994000000
49.6069988000000	36.1993999000000
48.8799988000000	34.4522004000000
48.1759988000000	32.7151009000000
47.5449988000000	30.9767995000000
46.9579988000000	29.2043000000000
46.3319988000000	27.4299054000000
45.6709988000000	25.6889679000000
45.0699988000000	23.9868085000000
44.6079988000000	22.2617000000000
44.2749988000000	20.5299005000000
44.0429988000000	18.7678991000000
43.8559988000000	16.9932996000000
43.7129988000000	15.2071000000000
43.6009988000000	13.4116996000000
43.5039988000000	11.6026001000000
43.4149988000000	9.78929960000000
43.3329988000000	7.96870009000000
43.2639988000000	6.15890010000000
43.3019988000000	4.36400011000000
43.3440005000000	3.60650011000000
43.3740000000000	2.87670009000000
43.3659986000000	2.17240003000000
43.2679992000000	1.54170001000000
43.2679992000000	-1.54170001000000
43.3659986000000	-2.17240003000000
43.3740000000000	-2.87670009000000
43.3440005000000	-3.60650011000000
43.3019988000000	-4.36400011000000
43.2639988000000	-6.15890010000000
43.3329988000000	-7.96870009000000
43.4149988000000	-9.78929960000000
43.5039988000000	-11.6026001000000
43.6009988000000	-13.4116996000000
43.7129988000000	-15.2071000000000
43.8559988000000	-16.9932996000000
44.0429988000000	-18.7678991000000
44.2749988000000	-20.5299005000000
44.6079988000000	-22.2617000000000
45.0699988000000	-23.9868085000000
45.6709988000000	-25.6889679000000
46.3319988000000	-27.4299054000000
46.9579988000000	-29.2043000000000
47.5449988000000	-30.9767995000000
48.1759988000000	-32.7151009000000
48.8799988000000	-34.4522004000000
49.6069988000000	-36.1993999000000
50.3189988000000	-37.9760994000000
50.9596988000000	-39.8301989000000
51.1711005000000	-40.6345989000000
51.3098017000000	-41.4929989000000

==> R1abaqusf0.txt <==
51.3098017000000	41.4929989000000
51.1711005000000	40.6345989000000
50.9596988000000	39.8301989000000
50.3189988000000	37.9760994000000
49.6069988000000	36.1993999000000
48.8799988000000	34.4522004000000
48.1759988000000	32.7151009000000
47.5449988000000	30.9767995000000
46.9579988000000	29.2043000000000
46.3319988000000	27.4299054000000
45.6709988000000	25.6889679000000
45.0699988000000	23.9868085000000
44.6079988000000	22.2617000000000
44.2749988000000	20.5299005000000
44.0429988000000	18.7678991000000
43.8559988000000	16.9932996000000
43.7129988000000	15.2071000000000
43.6009988000000	13.4116996000000
43.5039988000000	11.6026001000000
43.4149988000000	9.78929960000000
43.3329988000000	7.96870009000000
43.2639988000000	6.15890010000000
43.3019988000000	4.36400011000000
43.3440005000000	3.60650011000000
43.3740000000000	2.87670009000000
43.3659986000000	2.17240003000000
43.3659986000000	-2.17240003000000
43.3740000000000	-2.87670009000000
43.3440005000000	-3.60650011000000
43.3019988000000	-4.36400011000000
43.2639988000000	-6.15890010000000
43.3329988000000	-7.96870009000000
43.4149988000000	-9.78929960000000
43.5039988000000	-11.6026001000000
43.6009988000000	-13.4116996000000
43.7129988000000	-15.2071000000000
43.8559988000000	-16.9932996000000
44.0429988000000	-18.7678991000000
44.2749988000000	-20.5299005000000
44.6079988000000	-22.2617000000000
45.0699988000000	-23.9868085000000
45.6709988000000	-25.6889679000000
46.3319988000000	-27.4299054000000
46.9579988000000	-29.2043000000000
47.5449988000000	-30.9767995000000
48.1759988000000	-32.7151009000000
48.8799988000000	-34.4522004000000
49.6069988000000	-36.1993999000000
50.3189988000000	-37.9760994000000
50.9596988000000	-39.8301989000000
51.1711005000000	-40.6345989000000
51.3098017000000	-41.4929989000000

==> R1abaqusf25.txt <==
51.3098017000000	41.4929989000000
51.1711005000000	40.6345989000000
50.9596988000000	39.8301989000000
50.3189988000000	37.9760994000000
49.6069988000000	36.1993999000000
48.8799988000000	34.4522004000000
48.1769988000000	32.7151009000000
47.5459988000000	30.9767995000000
46.9589988000000	29.2042000000000
46.3319988000000	27.4298274000000
45.6709988000000	25.6888759000000
45.0699988000000	23.9866975000000
44.6079988000000	22.2615000000000
44.2739988000000	20.5298005000000
44.0419988000000	18.7677991000000
43.8549988000000	16.9931996000000
43.7109988000000	15.2071000000000
43.5989988000000	13.4117996000000
43.5019988000000	11.6027001000000
43.4129988000000	9.78949960000000
43.3309988000000	7.96880009000000
43.2619988000000	6.15910010000000
43.2999988000000	4.36410011000000
43.3420005000000	3.60670011000000
43.3710000000000	2.87680009000000
43.3639986000000	2.17250003000000
43.3639986000000	-2.17250003000000
43.3710000000000	-2.87680009000000
43.3420005000000	-3.60670011000000
43.2999988000000	-4.36410011000000
43.2619988000000	-6.15910010000000
43.3309988000000	-7.96880009000000
43.4129988000000	-9.78949960000000
43.5019988000000	-11.6027001000000
43.5989988000000	-13.4117996000000
43.7109988000000	-15.2071000000000
43.8549988000000	-16.9931996000000
44.0419988000000	-18.7677991000000
44.2739988000000	-20.5298005000000
44.6079988000000	-22.2615000000000
45.0699988000000	-23.9866975000000
45.6709988000000	-25.6888759000000
46.3319988000000	-27.4298274000000
46.9589988000000	-29.2042000000000
47.5459988000000	-30.9767995000000
48.1769988000000	-32.7151009000000
48.8799988000000	-34.4522004000000
49.6069988000000	-36.1993999000000
50.3189988000000	-37.9760994000000
50.9596988000000	-39.8301989000000
51.1711005000000	-40.6345989000000
51.3098017000000	-41.4929989000000

==> R1abaqusf35.txt <==
51.3098017000000	41.4929989000000
51.1711005000000	40.6345989000000
50.9596988000000	39.8301989000000
50.3189988000000	37.9760994000000
49.6069988000000	36.1993999000000
48.8799988000000	34.4521004000000
48.1769988000000	32.7151009000000
47.5459988000000	30.9766995000000
46.9589988000000	29.2042000000000
46.3319988000000	27.4297994000000
45.6709988000000	25.6888429000000
45.0699988000000	23.9866565000000
44.6079988000000	22.2615000000000
44.2739988000000	20.5297005000000
44.0409988000000	18.7676991000000
43.8539988000000	16.9931996000000
43.7099988000000	15.2071000000000
43.5979988000000	13.4117996000000
43.5009988000000	11.6027001000000
43.4119988000000	9.78949960000000
43.3299988000000	7.96890009000000
43.2609988000000	6.15910010000000
43.2989988000000	4.36420011000000
43.3410005000000	3.60680011000000
43.3700000000000	2.87690009000000
43.3629986000000	2.17260003000000
43.3629986000000	-2.17260003000000
43.3700000000000	-2.87690009000000
43.3410005000000	-3.60680011000000
43.2989988000000	-4.36420011000000
43.2609988000000	-6.15910010000000
43.3299988000000	-7.96890009000000
43.4119988000000	-9.78949960000000
43.5009988000000	-11.6027001000000
43.5979988000000	-13.4117996000000
43.7099988000000	-15.2071000000000
43.8539988000000	-16.9931996000000
44.0409988000000	-18.7676991000000
44.2739988000000	-20.5297005000000
44.6079988000000	-22.2615000000000
45.0699988000000	-23.9866565000000
45.6709988000000	-25.6888429000000
46.3319988000000	-27.4297994000000
46.9589988000000	-29.2042000000000
47.5459988000000	-30.9766995000000
48.1769988000000	-32.7151009000000
48.8799988000000	-34.4521004000000
49.6069988000000	-36.1993999000000
50.3189988000000	-37.9760994000000
50.9596988000000	-39.8301989000000
51.1711005000000	-40.6345989000000
51.3098017000000	-41.4929989000000

==> R1actual.txt <==
50.7600000000000	43.4200000000000
50.5800000000000	41.1100000000000
50.3000000000000	40.3500000000000
49.3700000000000	38.1300000000000
49.0500000000000	37.4000000000000
48.0800000000000	35.2300000000000
47.7600000000000	34.5100000000000
46.8300000000000	32.3400000000000
46.5300000000000	31.6100000000000
45.6700000000000	29.4300000000000
45.3800000000000	28.7000000000000
44.4700000000000	26.5400000000000
44.1700000000000	25.8400000000000
43.3700000000000	23.7000000000000
43.1700000000000	22.9900000000000
42.6700000000000	20.8300000000000
42.5600000000000	20.1000000000000
42.2800000000000	17.8900000000000
42.2000000000000	17.1400000000000
42.0300000000000	14.9100000000000
41.9800000000000	14.1600000000000
41.8700000000000	11.9000000000000
41.8300000000000	11.1400000000000
41.7400000000000	8.87000000000000
41.7100000000000	8.11000000000000
41.6500000000000	5.83000000000000
41.6600000000000	5.08000000000000
41.7400000000000	2.81000000000000
41.7100000000000	2.10000000000000
41.7100000000000	-2.10000000000000
41.7400000000000	-2.81000000000000
41.6600000000000	-5.08000000000000
41.6500000000000	-5.83000000000000
41.7100000000000	-8.11000000000000
41.7400000000000	-8.87000000000000
41.8300000000000	-11.1400000000000
41.8700000000000	-11.9000000000000
41.9800000000000	-14.1600000000000
42.0300000000000	-14.9100000000000
42.2000000000000	-17.1400000000000
42.2800000000000	-17.8900000000000
42.5600000000000	-20.1000000000000
42.6700000000000	-20.8300000000000
43.1700000000000	-22.9900000000000
43.3700000000000	-23.7000000000000
44.1700000000000	-25.8400000000000
44.4700000000000	-26.5400000000000
45.3800000000000	-28.7000000000000
45.6700000000000	-29.4300000000000
46.5300000000000	-31.6100000000000
46.8300000000000	-32.3400000000000
47.7600000000000	-34.5100000000000
48.0800000000000	-35.2300000000000
49.0500000000000	-37.4000000000000
49.3700000000000	-38.1300000000000
50.3000000000000	-40.3500000000000
50.5800000000000	-41.1100000000000
50.7600000000000	-43.4200000000000


==> R2abaqus.txt <==
51.2503998000000	42.2105002000000
51.1850017000000	41.3924989000000
51.0234005000000	40.5888989000000
50.8345988000000	39.8081989000000
50.2939988000000	37.9827994000000
49.6799988000000	36.2115999000000
49.0549988000000	34.4820004000000
48.4299988000000	32.7542009000000
47.7879988000000	31.0477775000000
47.2179988000000	29.3748700000000
46.9269988000000	27.7103004000000
46.8259988000000	25.9469009000000
46.7269988000000	24.1304995000000
46.6049988000000	22.3117000000000
46.4849988000000	20.4943005000000
46.3679988000000	18.6767991000000
46.2539988000000	16.8594996000000
46.1439988000000	15.0426000000000
46.0399988000000	13.2263056000000
45.9429988000000	11.4111051000000
45.8569988000000	9.59737660000000
45.7889988000000	7.78697209000000
45.7369988000000	5.96932210000000
45.7129988000000	4.16559311000000
45.7030005000000	3.41225411000000
45.6850000000000	2.68816209000000
45.6269986000000	1.99367303000000
45.6269986000000	-1.99367303000000
45.6850000000000	-2.68816209000000
45.7030005000000	-3.41225411000000
45.7129988000000	-4.16559311000000
45.7369988000000	-5.96932210000000
45.7889988000000	-7.78697209000000
45.8569988000000	-9.59737660000000
45.9429988000000	-11.4111051000000
46.0399988000000	-13.2263056000000
46.1439988000000	-15.0426000000000
46.2539988000000	-16.8594996000000
46.3679988000000	-18.6767991000000
46.4849988000000	-20.4943005000000
46.6049988000000	-22.3117000000000
46.7269988000000	-24.1304995000000
46.8259988000000	-25.9469009000000
46.9269988000000	-27.7103004000000
47.2179988000000	-29.3748700000000
47.7879988000000	-31.0477775000000
48.4299988000000	-32.7542009000000
49.0549988000000	-34.4820004000000
49.6799988000000	-36.2115999000000
50.2939988000000	-37.9827994000000
50.8345988000000	-39.8081989000000
51.0234005000000	-40.5888989000000
51.1850017000000	-41.3924989000000
51.2503998000000	-42.2105002000000

==> R2abaqusf0.txt <==
51.5500000000000	43.1600000000000
51.2503998000000	42.2105002000000
51.1850017000000	41.3924989000000
51.0234005000000	40.5888989000000
50.8345988000000	39.8081989000000
50.2939988000000	37.9827994000000
49.6799988000000	36.2115999000000
49.0549988000000	34.4820004000000
48.4299988000000	32.7542009000000
47.7879988000000	31.0477775000000
47.2179988000000	29.3748700000000
46.9269988000000	27.7103004000000
46.8259988000000	25.9469009000000
46.7269988000000	24.1304995000000
46.6049988000000	22.3117000000000
46.4849988000000	20.4943005000000
46.3679988000000	18.6767991000000
46.2539988000000	16.8594996000000
46.1439988000000	15.0426000000000
46.0399988000000	13.2263056000000
45.9429988000000	11.4111051000000
45.8569988000000	9.59737660000000
45.7889988000000	7.78697209000000
45.7369988000000	5.96932210000000
45.7129988000000	4.16559311000000
45.7030005000000	3.41225411000000
45.6850000000000	2.68816209000000
45.6269986000000	1.99367303000000
45.6269986000000	-1.99367303000000
45.6850000000000	-2.68816209000000
45.7030005000000	-3.41225411000000
45.7129988000000	-4.16559311000000
45.7369988000000	-5.96932210000000
45.7889988000000	-7.78697209000000
45.8569988000000	-9.59737660000000
45.9429988000000	-11.4111051000000
46.0399988000000	-13.2263056000000
46.1439988000000	-15.0426000000000
46.2539988000000	-16.8594996000000
46.3679988000000	-18.6767991000000
46.4849988000000	-20.4943005000000
46.6049988000000	-22.3117000000000
46.7269988000000	-24.1304995000000
46.8259988000000	-25.9469009000000
46.9269988000000	-27.7103004000000
47.2179988000000	-29.3748700000000
47.7879988000000	-31.0477775000000
48.4299988000000	-32.7542009000000
49.0549988000000	-34.4820004000000
49.6799988000000	-36.2115999000000
50.2939988000000	-37.9827994000000
50.8345988000000	-39.8081989000000
51.0234005000000	-40.5888989000000
51.1850017000000	-41.3924989000000
51.2503998000000	-42.2105002000000
51.5500000000000	-43.1600000000000

==> R2abaqusf25.txt <==
51.5700000000000	43.1620000000000
51.2500998000000	42.2105002000000
51.1846017000000	41.3925989000000
51.0230005000000	40.5890989000000
50.8341988000000	39.8083989000000
50.2939988000000	37.9830994000000
49.6799988000000	36.2118999000000
49.0549988000000	34.4822004000000
48.4309988000000	32.7542009000000
47.7889988000000	31.0474935000000
47.2199988000000	29.3744380000000
46.9289988000000	27.7098004000000
46.8279988000000	25.9465009000000
46.7279988000000	24.1300995000000
46.6059988000000	22.3113000000000
46.4869988000000	20.4939005000000
46.3699988000000	18.6764991000000
46.2559988000000	16.8591996000000
46.1459988000000	15.0423000000000
46.0409988000000	13.2260716000000
45.9439988000000	11.4109031000000
45.8579988000000	9.59720760000000
45.7899988000000	7.78683409000000
45.7379988000000	5.96921410000000
45.7139988000000	4.16550911000000
45.7050005000000	3.41218111000000
45.6860000000000	2.68810009000000
45.6279986000000	1.99362103000000
45.6279986000000	-1.99362103000000
45.6860000000000	-2.68810009000000
45.7050005000000	-3.41218111000000
45.7139988000000	-4.16550911000000
45.7379988000000	-5.96921410000000
45.7899988000000	-7.78683409000000
45.8579988000000	-9.59720760000000
45.9439988000000	-11.4109031000000
46.0409988000000	-13.2260716000000
46.1459988000000	-15.0423000000000
46.2559988000000	-16.8591996000000
46.3699988000000	-18.6764991000000
46.4869988000000	-20.4939005000000
46.6059988000000	-22.3113000000000
46.7279988000000	-24.1300995000000
46.8279988000000	-25.9465009000000
46.9289988000000	-27.7098004000000
47.2199988000000	-29.3744380000000
47.7889988000000	-31.0474935000000
48.4309988000000	-32.7542009000000
49.0549988000000	-34.4822004000000
49.6799988000000	-36.2118999000000
50.2939988000000	-37.9830994000000
50.8341988000000	-39.8083989000000
51.0230005000000	-40.5890989000000
51.1846017000000	-41.3925989000000
51.2500998000000	-42.2105002000000
51.5700000000000	-43.1620000000000

==> R2abaqusf35.txt <==
51.5780000000000	43.1623000000000
51.2499998000000	42.2105002000000
51.1845017000000	41.3925989000000
51.0229005000000	40.5890989000000
50.8340988000000	39.8084989000000
50.2939988000000	37.9831994000000
49.6799988000000	36.2120999000000
49.0559988000000	34.4823004000000
48.4319988000000	32.7542009000000
47.7899988000000	31.0473795000000
47.2209988000000	29.3742650000000
46.9289988000000	27.7097004000000
46.8279988000000	25.9463009000000
46.7289988000000	24.1299995000000
46.6069988000000	22.3112000000000
46.4879988000000	20.4938005000000
46.3709988000000	18.6763991000000
46.2569988000000	16.8590996000000
46.1469988000000	15.0422000000000
46.0419988000000	13.2259766000000
45.9449988000000	11.4108221000000
45.8589988000000	9.59713960000000
45.7909988000000	7.78677809000000
45.7389988000000	5.96917010000000
45.7149988000000	4.16547511000000
45.7050005000000	3.41215111000000
45.6860000000000	2.68807509000000
45.6289986000000	1.99360003000000
45.6289986000000	-1.99360003000000
45.6860000000000	-2.68807509000000
45.7050005000000	-3.41215111000000
45.7149988000000	-4.16547511000000
45.7389988000000	-5.96917010000000
45.7909988000000	-7.78677809000000
45.8589988000000	-9.59713960000000
45.9449988000000	-11.4108221000000
46.0419988000000	-13.2259766000000
46.1469988000000	-15.0422000000000
46.2569988000000	-16.8590996000000
46.3709988000000	-18.6763991000000
46.4879988000000	-20.4938005000000
46.6069988000000	-22.3112000000000
46.7289988000000	-24.1299995000000
46.8279988000000	-25.9463009000000
46.9289988000000	-27.7097004000000
47.2209988000000	-29.3742650000000
47.7899988000000	-31.0473795000000
48.4319988000000	-32.7542009000000
49.0559988000000	-34.4823004000000
49.6799988000000	-36.2120999000000
50.2939988000000	-37.9831994000000
50.8340988000000	-39.8084989000000
51.0229005000000	-40.5890989000000
51.1845017000000	-41.3925989000000
51.2499998000000	-42.2105002000000
51.5780000000000	-43.1623000000000

==> R2actual.txt <==
50.8400000000000	43.4600000000000
50.8100000000000	41.1900000000000
50.5800000000000	40.4200000000000
49.7700000000000	38.2000000000000
49.4900000000000	37.4800000000000
48.6200000000000	35.3400000000000
48.3300000000000	34.6200000000000
47.4700000000000	32.5000000000000
47.1700000000000	31.8000000000000
46.4100000000000	29.7100000000000
46.2300000000000	29.0400000000000
45.9700000000000	26.8800000000000
45.9600000000000	26.1400000000000
45.8400000000000	23.8700000000000
45.7900000000000	23.1100000000000
45.6600000000000	20.8300000000000
45.6100000000000	20.0700000000000
45.4800000000000	17.8000000000000
45.4400000000000	17.0400000000000
45.3200000000000	14.7700000000000
45.2800000000000	14.0100000000000
45.1700000000000	11.7300000000000
45.1400000000000	10.9800000000000
45.0500000000000	8.70000000000000
45.0300000000000	7.95000000000000
44.9800000000000	5.68000000000000
44.9700000000000	4.93000000000000
44.9500000000000	2.70000000000000
44.8900000000000	2
44.8900000000000	-2
44.9500000000000	-2.70000000000000
44.9700000000000	-4.93000000000000
44.9800000000000	-5.68000000000000
45.0300000000000	-7.95000000000000
45.0500000000000	-8.70000000000000
45.1400000000000	-10.9800000000000
45.1700000000000	-11.7300000000000
45.2800000000000	-14.0100000000000
45.3200000000000	-14.7700000000000
45.4400000000000	-17.0400000000000
45.4800000000000	-17.8000000000000
45.6100000000000	-20.0700000000000
45.6600000000000	-20.8300000000000
45.7900000000000	-23.1100000000000
45.8400000000000	-23.8700000000000
45.9600000000000	-26.1400000000000
45.9700000000000	-26.8800000000000
46.2300000000000	-29.0400000000000
46.4100000000000	-29.7100000000000
47.1700000000000	-31.8000000000000
47.4700000000000	-32.5000000000000
48.3300000000000	-34.6200000000000
48.6200000000000	-35.3400000000000
49.4900000000000	-37.4800000000000
49.7700000000000	-38.2000000000000
50.5800000000000	-40.4200000000000
50.8100000000000	-41.1900000000000
50.8400000000000	-43.4600000000000

==> R3abaqus.txt <==
11.5220002300000	47.2520005000000
12.2259995000000	47.0380015000000
12.9810000000000	46.7240012000000
13.7350001000000	46.3480017000000
14.4979998000000	45.9537000000000
15.2000000000000	45.60000000000
15.9510000000000	45.10000000000
16.760000000000	    44.80000000000
17.5220000000000	44.3130000000000
18.8998641000000	43.7360000000000
19.7868366000000	43.3190000000000
20.6708091000000	42.9160000000000
21.5573816000000	42.5490000000000
22.4569541000000	42.2240000000000
23.3806266000000	41.9510000000000
24.3191991000000	41.7010000000000
25.2685735000000	41.4580000000000
26.1989460000000	41.2310000000000
27.1073185000000	41.0550000000000
27.9970840000000	40.9780000000000
28.9049384000000	41.0480000000000
29.8371359000000	41.2090000000000
30.7935084000000	41.4190000000000
31.7725809000000	41.6420000000000
32.7615553000000	41.8590000000000
33.7550278000000	42.0680000000000
34.7503003000000	42.2710000000000
35.7468728000000	42.4690000000000
36.7444453000000	42.6610000000000
37.7429178000000	42.8490000000000
38.7416903000000	43.0320000000000
39.7404628000000	43.2110000000000
40.7395353000000	43.3870000000000
41.7385077000000	43.5590000000000
42.7372802000000	43.7280000000000
43.7361527000000	43.8960000000000
44.7347290000000	44.0618000000000
45.7342015000000	44.2270000000000
46.5984983000000	44.3601017000000
47.4572006000000	44.4812012000000
48.3054986000000	44.5564015000000
49.1291232000000	44.5558005000000

==> R3abaqusf0.txt <==
11.5220002300000	47.2520005000000
12.2259995000000	47.0380015000000
12.9810000000000	46.7240012000000
13.7350001000000	46.3480017000000
14.4979998000000	45.9537000000000
18.8998641000000	43.7360000000000
19.7868366000000	43.3190000000000
20.6708091000000	42.9160000000000
21.5573816000000	42.5490000000000
22.4569541000000	42.2240000000000
23.3806266000000	41.9510000000000
24.3191991000000	41.7010000000000
25.2685735000000	41.4580000000000
26.1989460000000	41.2310000000000
27.1073185000000	41.0550000000000
27.9970840000000	40.9780000000000
28.9049384000000	41.0480000000000
29.8371359000000	41.2090000000000
30.7935084000000	41.4190000000000
31.7725809000000	41.6420000000000
32.7615553000000	41.8590000000000
33.7550278000000	42.0680000000000
34.7503003000000	42.2710000000000
35.7468728000000	42.4690000000000
36.7444453000000	42.6610000000000
37.7429178000000	42.8490000000000
38.7416903000000	43.0320000000000
39.7404628000000	43.2110000000000
40.7395353000000	43.3870000000000
41.7385077000000	43.5590000000000
42.7372802000000	43.7280000000000
43.7361527000000	43.8960000000000
44.7347290000000	44.0618000000000
45.7342015000000	44.2270000000000
46.5984983000000	44.3601017000000
47.4572006000000	44.4812012000000
48.3054986000000	44.5564015000000
49.1291232000000	44.5558005000000

==> R3abaqusf25.txt <==
11.5180002300000	47.3220005000000
12.2229995000000	47.1130015000000
12.9800000000000	46.8050012000000
13.7370001000000	46.4340017000000
14.5019998000000	46.0450000000000
15.3802723000000	45.5894000000000
16.2585457000000	45.1462000000000
17.1408182000000	44.7152000000000
18.0310916000000	44.2974000000000
19.8175366000000	43.4830000000000
20.7093091000000	43.0920000000000
21.6027816000000	42.7300000000000
22.5050541000000	42.4040000000000
23.4276266000000	42.1260000000000
24.3631991000000	41.8720000000000
25.3085735000000	41.6260000000000
26.2366460000000	41.3980000000000
27.1439185000000	41.2190000000000
28.0336690000000	41.1360000000000
28.9414024000000	41.1950000000000
29.8731079000000	41.3430000000000
30.8286084000000	41.5410000000000
31.8059809000000	41.7510000000000
32.7933553000000	41.9570000000000
33.7851278000000	42.1570000000000
34.7787003000000	42.3510000000000
35.7735728000000	42.5410000000000
36.7696453000000	42.7250000000000
37.7664178000000	42.9060000000000
38.7635903000000	43.0830000000000
39.7608628000000	43.2560000000000
40.7583353000000	43.4270000000000
41.7558077000000	43.5940000000000
42.7531802000000	43.7590000000000
43.7505527000000	43.9220000000000
44.7476290000000	44.0834000000000
45.7455015000000	44.2446000000000
46.6083983000000	44.3744017000000
47.4656006000000	44.4924012000000
48.3120986000000	44.5646015000000
49.1329372000000	44.5613005000000

==> R3abaqusf35.txt <==
11.5290002300000	47.3630005000000
12.2349995000000	47.1550015000000
12.9920000000000	46.8480012000000
13.7500001000000	46.4790017000000
14.5149998000000	46.0910000000000
15.3932723000000	45.6385000000000
16.2725457000000	45.1995000000000
17.1558182000000	44.7739000000000
18.0470916000000	44.3626000000000
19.8400366000000	43.5620000000000
20.7356091000000	43.1770000000000
21.6324816000000	42.8170000000000
22.5357541000000	42.4900000000000
23.4575266000000	42.2080000000000
24.3910991000000	41.9500000000000
25.3339735000000	41.7010000000000
26.2602460000000	41.4710000000000
27.1664185000000	41.2890000000000
28.0554910000000	41.2030000000000
28.9627414000000	41.2560000000000
29.8937989000000	41.3990000000000
30.8484324000000	41.5900000000000
31.8247809000000	41.7940000000000
32.8109553000000	41.9950000000000
33.8017278000000	42.1910000000000
34.7942003000000	42.3810000000000
35.7881728000000	42.5670000000000
36.7832453000000	42.7490000000000
37.7791178000000	42.9270000000000
38.7753903000000	43.1020000000000
39.7716628000000	43.2730000000000
40.7683353000000	43.4410000000000
41.7649077000000	43.6060000000000
42.7614802000000	43.7690000000000
43.7579527000000	43.9300000000000
44.7542290000000	44.0907000000000
45.7512015000000	44.2505000000000
46.6132983000000	44.3792017000000
47.4697006000000	44.4962012000000
48.3150986000000	44.5673015000000
49.1347202000000	44.5632005000000

==> R3actual.txt <==
11.4820000000000	47.1570000000000
12.1910000000000	46.9480000000000
12.9390000000000	46.6380000000000
13.7010000000000	46.2670000000000
14.4650000000000	45.8760000000000
15.2300000000000	45.4790000000000
15.9910000000000	45.0820000000000
16.7580000000000	44.6980000000000
17.5220000000000	44.3130000000000
18.2920000000000	43.9420000000000
19.0590000000000	43.5670000000000
19.8330000000000	43.2120000000000
20.5970000000000	42.8500000000000
21.3750000000000	42.5370000000000
22.1470000000000	42.2200000000000
22.9450000000000	41.9720000000000
23.7470000000000	41.7120000000000
24.5650000000000	41.4950000000000
25.3690000000000	41.2610000000000
26.1860000000000	41.0800000000000
26.9720000000000	40.8740000000000
27.7570000000000	40.8340000000000
28.5530000000000	40.7720000000000
29.3500000000000	40.8940000000000
30.1840000000000	40.9930000000000
31.0200000000000	41.1630000000000
31.8770000000000	41.3210000000000
32.7360000000000	41.4830000000000
33.6010000000000	41.6410000000000
34.4590000000000	41.8070000000000
35.3190000000000	41.9720000000000
36.1730000000000	42.1650000000000
37.0320000000000	42.3570000000000
37.8880000000000	42.5710000000000
38.7470000000000	42.7840000000000
39.6050000000000	43.0070000000000
40.4660000000000	43.2310000000000
41.3280000000000	43.4550000000000
42.1930000000000	43.6800000000000
43.0620000000000	43.8950000000000
43.9350000000000	44.1110000000000
44.8140000000000	44.3040000000000
45.6990000000000	44.4990000000000
46.5920000000000	44.6450000000000
47.4870000000000	44.7760000000000
48.3690000000000	44.7940000000000
49.2200000000000	44.7700000000000

==> R4abaqus.txt <==
1.96460186790000	0.228998833800000
2.68172674930000	0.0968887163000000
3.47738712600000	0.0221500606000000
4.32206410700000	-0.00668881622000000
5.17505479700000	-0.0317500310000000
7.15189257400000	-0.0978760440000000
8.13945002700000	-0.148993640000000
10.1128133090000	-0.286369500000000
11.0984269960000	-0.372174210000000
13.0670930500000	-0.576751680000000
14.0499714100000	-0.694968890000000
16.0124786600000	-0.961802200000000
16.9919916000000	-1.10981470000000
18.9473294400000	-1.43348490000000
20.8975759700000	-1.79189490000000
21.8707629200000	-1.98331420000000
23.8132789900000	-2.38891720000000
24.7826455900000	-2.60242290000000
26.7177705100000	-3.04910440000000
27.6836940500000	-3.28143220000000
29.6122980500000	-3.76235930000000
30.5754961300000	-4.01009890000000
32.5017414100000	-4.51586690000000
34.4292243800000	-5.02723400000000
35.3932873100000	-5.28348050000000
37.3214748300000	-5.79631670000000
38.2854433600000	-6.05293170000000
40.2126750200000	-6.56735970000000
41.1760215400000	-6.82554370000000
43.1031304000000	-7.34332340000000
44.0670784000000	-7.60224580000000
45.9962775000000	-8.11843890000000
46.9617254000000	-8.37499260000000
48.8947777000000	-8.88321240000000
50.8312981000000	-9.38251580000000
51.8010658000000	-9.62792440000000
53.7440212000000	-10.1084670000000
54.7173483000000	-10.3428850000000
56.6680176000000	-10.7982370000000
57.6454668000000	-11.0184660000000
59.6047709000000	-11.4423270000000
60.5866704000000	-11.6452930000000
62.5546002000000	-12.0316980000000
63.4054778000000	-12.1807540002200
64.2481531000000	-12.3145460007000
65.0497853000000	-12.3875009990000

==> R4abaqusf0.txt <==
1.96460186790000	0.228998833800000
2.68172674930000	0.0968887163000000
3.47738712600000	0.0221500606000000
4.32206410700000	-0.00668881622000000
5.17505479700000	-0.0317500310000000
7.15189257400000	-0.0978760440000000
8.13945002700000	-0.148993640000000
10.1128133090000	-0.286369500000000
11.0984269960000	-0.372174210000000
13.0670930500000	-0.576751680000000
14.0499714100000	-0.694968890000000
16.0124786600000	-0.961802200000000
16.9919916000000	-1.10981470000000
18.9473294400000	-1.43348490000000
20.8975759700000	-1.79189490000000
21.8707629200000	-1.98331420000000
23.8132789900000	-2.38891720000000
24.7826455900000	-2.60242290000000
26.7177705100000	-3.04910440000000
27.6836940500000	-3.28143220000000
29.6122980500000	-3.76235930000000
30.5754961300000	-4.01009890000000
32.5017414100000	-4.51586690000000
34.4292243800000	-5.02723400000000
35.3932873100000	-5.28348050000000
37.3214748300000	-5.79631670000000
38.2854433600000	-6.05293170000000
40.2126750200000	-6.56735970000000
41.1760215400000	-6.82554370000000
43.1031304000000	-7.34332340000000
44.0670784000000	-7.60224580000000
45.9962775000000	-8.11843890000000
46.9617254000000	-8.37499260000000
48.8947777000000	-8.88321240000000
50.8312981000000	-9.38251580000000
51.8010658000000	-9.62792440000000
53.7440212000000	-10.1084670000000
54.7173483000000	-10.3428850000000
56.6680176000000	-10.7982370000000
57.6454668000000	-11.0184660000000
59.6047709000000	-11.4423270000000
60.5866704000000	-11.6452930000000
62.5546002000000	-12.0316980000000
63.4054778000000	-12.1807540002200
64.2481531000000	-12.3145460007000
65.0497853000000	-12.3875009990000

==> R4abaqusf25.txt <==
1.96460475580000	0.228997480200000
2.68173317920000	0.0968890923000000
3.47740020400000	0.0221568037000000
4.32208660800000	-0.00666753122000000
5.17509066900000	-0.0317007350000000
7.15196946600000	-0.0976899010000000
8.13955226300000	-0.148695660000000
10.1129788000000	-0.285757160000000
11.0986320410000	-0.371357700000000
13.0673974100000	-0.575427680000000
14.0503373800000	-0.693339140000000
16.0129965800000	-0.959449940000000
16.9926018600000	-1.10704250000000
18.9481623900000	-1.42974660000000
20.8986895200000	-1.78700890000000
21.8720412900000	-1.97778120000000
23.8149418500000	-2.38193200000000
24.7845304300000	-2.59462790000000
26.7201642700000	-3.03950980000000
27.6863759900000	-3.27084450000000
29.6156316600000	-3.74958480000000
30.5791887400000	-3.99612780000000
32.5061794800000	-4.49932820000000
34.4343991700000	-5.00802180000000
35.3988259200000	-5.26292080000000
37.3277456800000	-5.77305640000000
38.2920897000000	-6.02831650000000
40.2201406600000	-6.53997270000000
41.1839448300000	-6.79668980000000
43.1120817000000	-7.31124630000000
44.0765965000000	-7.56839210000000
46.0070260000000	-8.08067240000000
46.9731370000000	-8.33508520000000
48.9076090000000	-8.83864020000000
50.8456670000000	-9.33274940000000
51.8162449000000	-9.57535570000000
53.7608955000000	-10.0498700000000
54.7351038000000	-10.2810590000000
56.6875923000000	-10.7295080000000
57.6659743000000	-10.9460610000000
59.6271750000000	-11.3621110000000
60.6100315000000	-11.5609410000000
62.5798666000000	-11.9386110000000
63.4315023000000	-12.0837290002200
64.2748579000000	-12.2135470007000
65.0768643000000	-12.2826729990000

==> R4abaqusf35.txt <==
1.96460614870000	0.228996885700000
2.68173620870000	0.0968892935000000
3.47740637100000	0.0221599872000000
4.32209715600000	-0.00665761222000000
5.17510779000000	-0.0316776190000000
7.15200697300000	-0.0976009330000000
8.13960230300000	-0.148552320000000
10.1130598330000	-0.285460770000000
11.0987323170000	-0.370961980000000
13.0675456700000	-0.574785660000000
14.0505152600000	-0.692549190000000
16.0132470900000	-0.958311680000000
16.9928963100000	-1.10570250000000
18.9485623000000	-1.42794460000000
20.8992215900000	-1.78466110000000
21.8726507000000	-1.97512680000000
23.8157309700000	-2.37859240000000
24.7854229600000	-2.59090750000000
26.7212930900000	-3.03494640000000
27.6876382100000	-3.26581740000000
29.6171946900000	-3.74353980000000
30.5809170800000	-3.98952720000000
32.5082507500000	-4.49153830000000
34.4368094200000	-4.99899500000000
35.4014036200000	-5.25327080000000
37.3306603900000	-5.76215740000000
38.2951771300000	-6.01679090000000
40.2236042600000	-6.52716590000000
41.1876180600000	-6.78320590000000
43.1162246000000	-7.29627790000000
44.0809978000000	-7.55260700000000
46.0119871000000	-8.06309210000000
46.9783992000000	-8.31652430000000
48.9135145000000	-8.81794580000000
50.8522679000000	-9.30968380000000
51.8232114000000	-9.55101220000000
53.7686256000000	-10.0227820000000
54.7432303000000	-10.2525000000000
56.6965351000000	-10.6978120000000
57.6753348000000	-10.9126960000000
59.6373829000000	-11.3252030000000
60.6206663000000	-11.5221580000000
62.5913486000000	-11.8958750000000
63.4433203000000	-12.0392100002200
64.2869766000000	-12.1672320007000
65.0891458000000	-12.2346269990000

==> R4actual.txt <==
1.37 0.47
2.68 0.09
4.32 -0.01
6.03 -0.05
7.75 -0.11
9.47 -0.20
11.19 -0.31
12.90 -0.45
14.62 -0.61
16.33 -0.80
18.04 -1.01
19.75 -1.24
21.45 -1.48
23.16 -1.75
24.86 -2.03
26.56 -2.33
28.25 -2.64
29.95 -2.96
31.65 -3.30
33.34 -3.64
35.04 -3.98
36.73 -4.33
38.43 -4.67
40.13 -5.02
41.82 -5.36
43.52 -5.71
45.22 -6.06
46.91 -6.41
48.61 -6.75
50.31 -7.09
52.02 -7.42
53.72 -7.75
55.43 -8.07
57.14 -8.38
58.85 -8.67
60.56 -8.96
62.28 -9.23
63.99 -9.47
65.64 -9.62
